Hodge structures on conformal blocks

We prove existence and uniqueness of complex Hodge structures on modular functors. The proof is based on the non-Abelian Hodge correspondence and Ocneanu rigidity. Given a modular functor, we explain how its Hodge numbers fit into a Frobenius algebra and the Chern characters of its Hodge decompositions into a new cohomological field theory (CohFT). In the case of $\mathrm{SU}(2)$ modular functors of level $2$ times an odd number, we give explicit formulas for all Hodge numbers, in any genus $g$.

==> figures/pascal.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 3) {$1$};
		\node [style=none] (1) at (0, 2) {$1$};
		\node [style=none] (2) at (1, 2) {$1$};
		\node [style=none] (3) at (0, 1) {$1$};
		\node [style=none] (4) at (2, 1) {$1$};
		\node [style=none] (5) at (0, 0) {$1$};
		\node [style=none] (6) at (3, 0) {$1$};
		\node [style=none] (7) at (4, -1) {$1$};
		\node [style=none] (8) at (0, -1) {$1$};
		\node [style=none] (9) at (0, -2) {$1$};
		\node [style=none] (10) at (5, -2) {$1$};
		\node [style=none] (11) at (0, -3) {$1$};
		\node [style=none] (12) at (6, -3) {$1$};
		\node [style=none] (13) at (0, -4) {$1$};
		\node [style=none] (14) at (7, -4) {$1$};
		\node [style=none] (15) at (1, 1) {$2$};
		\node [style=none] (16) at (1, 0) {$3$};
		\node [style=none] (17) at (2, 0) {$3$};
		\node [style=none] (18) at (1, -1) {$4$};
		\node [style=none] (19) at (3, -1) {$4$};
		\node [style=none] (20) at (1, -2) {$5$};
		\node [style=none] (21) at (2, -1) {$6$};
		\node [style=none] (22) at (2, -2) {$10$};
		\node [style=none] (23) at (3, -2) {$10$};
		\node [style=none] (24) at (4, -2) {$5$};
		\node [style=none] (25) at (1, -3) {$6$};
		\node [style=none] (26) at (2, -3) {$15$};
		\node [style=none] (27) at (3, -3) {$20$};
		\node [style=none] (28) at (4, -3) {$15$};
		\node [style=none] (29) at (5, -3) {$6$};
		\node [style=none] (30) at (1, -4) {$7$};
		\node [style=none] (31) at (2, -4) {$21$};
		\node [style=none] (32) at (3, -4) {$35$};
		\node [style=none] (33) at (4, -4) {$35$};
		\node [style=none] (34) at (5, -4) {$21$};
		\node [style=none] (35) at (6, -4) {$7$};
		\node [style=red] (36) at (-0.75, 2.25) {$1$};
		\node [style=red] (37) at (-0.75, 1.25) {$1$};
		\node [style=red] (38) at (-0.75, 0.25) {$2$};
		\node [style=red] (39) at (-0.75, -0.75) {$3$};
		\node [style=red] (40) at (-0.75, -1.75) {$5$};
		\node [style=red] (41) at (-0.75, -2.75) {$8$};
		\node [style=red] (42) at (-0.75, -3.75) {$13$};
		\node [style=blue] (44) at (1.75, 2.75) {$0$};
		\node [style=blue] (45) at (1, 3) {$1$};
		\node [style=blue] (46) at (2, 2) {$\scalebox{0.75}[1.0]{-}1$};
		\node [style=blue] (47) at (2.75, 1.75) {$1$};
		\node [style=blue] (48) at (3, 1) {$0$};
		\node [style=blue] (50) at (4, 0) {$1$};
		\node [style=red] (51) at (-0.75, -4.75) {$21$};
		\node [style=none] (52) at (-1.5, 4.75) {$p$};
		\node [style=none] (53) at (-2, 4.25) {$q$};
		\node [style=none] (54) at (0, 4.75) {$1$};
		\node [style=none] (55) at (1, 4.75) {$2$};
		\node [style=none] (56) at (2, 4.75) {$3$};
		\node [style=none] (57) at (3, 4.75) {$4$};
		\node [style=none] (58) at (4, 4.75) {$5$};
		\node [style=none] (59) at (5, 4.75) {$6$};
		\node [style=none] (60) at (6, 4.75) {$7$};
		\node [style=none] (61) at (7, 4.75) {$8$};
		\node [style=none] (62) at (-2, 3) {$1$};
		\node [style=none] (63) at (-2, 2) {$2$};
		\node [style=none] (64) at (-2, 1) {$3$};
		\node [style=none] (65) at (-2, 0) {$4$};
		\node [style=none] (66) at (-2, -1) {$5$};
		\node [style=none] (67) at (-2, -2) {$6$};
		\node [style=none] (68) at (-2, -3) {$7$};
		\node [style=none] (69) at (-2, -4) {$8$};
		\node [style=none] (70) at (-2.25, 5) {};
		\node [style=none] (71) at (-1.5, 4.25) {};
		\node [style=none] (72) at (7.5, 4.25) {};
		\node [style=none] (73) at (-1.5, -4.5) {};
		\node [style=blue] (74) at (6.55, 2.25) {$=\sum\limits_{p+q=n}(-1)^q\mathrm{dim}(E^{p,q})$};
		\node [style=blue] (75) at (3.95, 3.25) {signature};
		\node [style=red] (76) at (3.2, -6.2) {$=\sum\limits_{p+q=n}\mathrm{dim}(E^{p,q})$};
		\node [style=red] (77) at (1.55, -5) {dimension};
		\node [style=blue] (78) at (5, -0.5) {$\ddots$};
		\node [style=none] (79) at (-0.5, 2.5) {};
		\node [style=none] (80) at (-0.5, 1.5) {};
		\node [style=none] (81) at (-0.5, 0.5) {};
		\node [style=none] (82) at (-0.5, -0.5) {};
		\node [style=none] (83) at (-0.5, -1.5) {};
		\node [style=none] (84) at (-0.5, -2.5) {};
		\node [style=none] (85) at (-0.4, -3.4) {};
		\node [style=none] (86) at (-0.4, -4.4) {};
		\node [style=none] (87) at (0.5, 3.5) {};
		\node [style=none] (88) at (0.75, 2.75) {};
		\node [style=none] (89) at (1.5, 2.5) {};
		\node [style=none] (90) at (1.75, 1.75) {};
		\node [style=none] (91) at (2.5, 1.5) {};
		\node [style=none] (92) at (2.75, 0.75) {};
		\node [style=none] (93) at (3.5, 0.5) {};
		\node [style=none] (94) at (3.75, -0.25) {};
		\node [style=blue] (95) at (0.75, 3.75) {$\scalebox{0.75}[1.0]{-}1$};
		\node [style=blue] (96) at (3.75, 0.75) {$\scalebox{0.75}[1.0]{-}1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70.center) to (71.center);
		\draw (71.center) to (73.center);
		\draw (71.center) to (72.center);
		\draw (79.center) to (87.center);
		\draw (80.center) to (88.center);
		\draw (81.center) to (89.center);
		\draw (82.center) to (90.center);
		\draw (83.center) to (91.center);
		\draw (84.center) to (92.center);
		\draw (85.center) to (93.center);
		\draw (86.center) to (94.center);
	\end{pgfonlayer}
\end{tikzpicture}

